Sublinear multi-type preferential attachment

We consider a random growing graph model with two \emph{types}, or \emph{communities}, that belongs to the class of preferential attachment models. Starting from an initial graph $G_0$ in which each node has a type, the graph $G_{n+1}$ is generated by addition of a new node, which attaches through an edge to a node $v$ of $G_n$. The probability of attaching to $v$ depends on the communities of both the new node and $v$, and is proportional to $\operatorname{deg}_n(v)^\gamma$, where $\gamma\in[0, 1]$. We establish a convergence result for the limiting proportion of vertices of each degree and in each community in a certain regime of the parameter $\gamma$. To this end, we first use stochastic approximation techniques to reduce the convergence problem to the study of a non-linear evolution equation. We then use a probabilistic coupling approach to investigate the long-time behavior of the unique solution to this evolution equation. We emphasize that the techniques previously used to handle the single-community case cannot be extended directly to our setting. Indeed, the associated continuous-time embedding is not a multitype branching process in the usual sense, since the transition rates at any given time $t$ depend on the entire graph structure at that time.

==> fonction.dat <==
x f
1.000000000000e-03 9.154402335075e+02
1.499749874937e-03 6.117677355603e+02
1.999499749875e-03 4.598194755446e+02
2.499249624812e-03 3.685947114558e+02
2.998999499750e-03 3.077443765573e+02
3.498749374687e-03 2.642570176475e+02
3.998499249625e-03 2.316249969761e+02
4.498249124562e-03 2.062320352971e+02
4.997998999500e-03 1.859078609354e+02
5.497748874437e-03 1.692710926959e+02
5.997498749375e-03 1.554006204444e+02
6.497248624312e-03 1.436586266305e+02
6.996998499250e-03 1.335894401485e+02
7.496748374187e-03 1.248588398900e+02
7.996498249125e-03 1.172161142622e+02
8.496248124062e-03 1.104695082424e+02
8.995997998999e-03 1.044698526721e+02
9.495747873937e-03 9.909936187098e+01
9.995497748874e-03 9.426379102691e+01
1.049524762381e-02 8.988683367420e+01
1.099499749875e-02 8.590604666379e+01
1.149474737369e-02 8.226983784373e+01
1.199449724862e-02 7.893520656742e+01
1.249424712356e-02 7.586602629075e+01
1.299399699850e-02 7.303172334914e+01
1.349374687344e-02 7.040624922891e+01
1.399349674837e-02 6.796727297991e+01
1.449324662331e-02 6.569554064741e+01
1.499299649825e-02 6.357436276368e+01
1.549274637319e-02 6.158920099164e+01
1.599249624812e-02 5.972733223791e+01
1.649224612306e-02 5.797757380790e+01
1.699199599800e-02 5.633005703974e+01
1.749174587294e-02 5.477603972460e+01
1.799149574787e-02 5.330774977447e+01
1.849124562281e-02 5.191825422780e+01
1.899099549775e-02 5.060134892738e+01
1.949074537269e-02 4.935146516145e+01
1.999049524762e-02 4.816359030072e+01
2.049024512256e-02 4.703320004270e+01
2.098999499750e-02 4.595620032970e+01
2.148974487244e-02 4.492887736624e+01
2.198949474737e-02 4.394785444810e+01
2.248924462231e-02 4.301005454374e+01
2.298899449725e-02 4.211266775324e+01
2.348874437219e-02 4.125312291864e+01
2.398849424712e-02 4.042906278050e+01
2.448824412206e-02 3.963832217446e+01
2.498799399700e-02 3.887890884230e+01
2.548774387194e-02 3.814898649887e+01
2.598749374687e-02 3.744685985142e+01
2.648724362181e-02 3.677096131352e+01
2.698699349675e-02 3.611983919412e+01
2.748674337169e-02 3.549214717403e+01
2.798649324662e-02 3.488663490899e+01
2.848624312156e-02 3.430213962117e+01
2.898599299650e-02 3.373757855969e+01
2.948574287144e-02 3.319194222726e+01
2.998549274637e-02 3.266428828362e+01
3.048524262131e-02 3.215373604802e+01
3.098499249625e-02 3.165946153333e+01
3.148474237119e-02 3.118069295261e+01
3.198449224612e-02 3.071670664659e+01
3.248424212106e-02 3.026682338667e+01
3.298399199600e-02 2.983040501379e+01
3.348374187094e-02 2.940685137786e+01
3.398349174587e-02 2.899559754715e+01
3.448324162081e-02 2.859611125994e+01
3.498299149575e-02 2.820789059448e+01
3.548274137069e-02 2.783046183565e+01
3.598249124562e-02 2.746337751914e+01
3.648224112056e-02 2.710621463629e+01
3.698199099550e-02 2.675857298431e+01
3.748174087044e-02 2.642007364832e+01
3.798149074537e-02 2.609035760311e+01
3.848124062031e-02 2.576908442372e+01
3.898099049525e-02 2.545593109516e+01
3.948074037019e-02 2.515059091229e+01
3.998049024512e-02 2.485277246228e+01
4.048024012006e-02 2.456219868224e+01
4.097998999500e-02 2.427860598576e+01
4.147973986993e-02 2.400174345251e+01
4.197948974487e-02 2.373137207568e+01
4.247923961981e-02 2.346726406244e+01
4.297898949475e-02 2.320920218316e+01
4.347873936968e-02 2.295697916547e+01
4.397848924462e-02 2.271039712958e+01
4.447823911956e-02 2.246926706157e+01
4.497798899450e-02 2.223340832181e+01
4.547773886943e-02 2.200264818575e+01
4.597748874437e-02 2.177682141456e+01
4.647723861931e-02 2.155576985348e+01
4.697698849425e-02 2.133934205577e+01
4.747673836918e-02 2.112739293037e+01
4.797648824412e-02 2.091978341155e+01
4.847623811906e-02 2.071638014895e+01
4.897598799400e-02 2.051705521661e+01
4.947573786893e-02 2.032168583958e+01
4.997548774387e-02 2.013015413691e+01
5.047523761881e-02 1.994234687992e+01
5.097498749375e-02 1.975815526458e+01
5.147473736868e-02 1.957747469727e+01
5.197448724362e-02 1.940020459273e+01
5.247423711856e-02 1.922624818368e+01
5.297398699350e-02 1.905551234105e+01
5.347373686843e-02 1.888790740445e+01
5.397348674337e-02 1.872334702185e+01
5.447323661831e-02 1.856174799827e+01
5.497298649325e-02 1.840303015254e+01
5.547273636818e-02 1.824711618187e+01
5.597248624312e-02 1.809393153369e+01
5.647223611806e-02 1.794340428424e+01
5.697198599300e-02 1.779546502351e+01
5.747173586793e-02 1.765004674625e+01
5.797148574287e-02 1.750708474858e+01
5.847123561781e-02 1.736651652983e+01
5.897098549275e-02 1.722828169947e+01
5.947073536768e-02 1.709232188865e+01
5.997048524262e-02 1.695858066618e+01
6.047023511756e-02 1.682700345865e+01
6.096998499250e-02 1.669753747451e+01
6.146973486743e-02 1.657013163180e+01
6.196948474237e-02 1.644473648942e+01
6.246923461731e-02 1.632130418165e+01
6.296898449225e-02 1.619978835582e+01
6.346873436718e-02 1.608014411286e+01
6.396848424212e-02 1.596232795072e+01
6.446823411706e-02 1.584629771034e+01
6.496798399200e-02 1.573201252412e+01
6.546773386693e-02 1.561943276683e+01
6.596748374187e-02 1.550852000859e+01
6.646723361681e-02 1.539923697014e+01
6.696698349175e-02 1.529154747997e+01
6.746673336668e-02 1.518541643343e+01
6.796648324162e-02 1.508080975363e+01
6.846623311656e-02 1.497769435400e+01
6.896598299150e-02 1.487603810257e+01
6.946573286643e-02 1.477580978767e+01
6.996548274137e-02 1.467697908519e+01
7.046523261631e-02 1.457951652721e+01
7.096498249125e-02 1.448339347193e+01
7.146473236618e-02 1.438858207483e+01
7.196448224112e-02 1.429505526116e+01
7.246423211606e-02 1.420278669938e+01
7.296398199100e-02 1.411175077586e+01
7.346373186593e-02 1.402192257047e+01
7.396348174087e-02 1.393327783330e+01
7.446323161581e-02 1.384579296215e+01
7.496298149075e-02 1.375944498110e+01
7.546273136568e-02 1.367421151974e+01
7.596248124062e-02 1.359007079342e+01
7.646223111556e-02 1.350700158406e+01
7.696198099050e-02 1.342498322190e+01
7.746173086543e-02 1.334399556784e+01
7.796148074037e-02 1.326401899645e+01
7.846123061531e-02 1.318503437972e+01
7.896098049025e-02 1.310702307134e+01
7.946073036518e-02 1.302996689162e+01
7.996048024012e-02 1.295384811292e+01
8.046023011506e-02 1.287864944572e+01
8.095997998999e-02 1.280435402506e+01
8.145972986493e-02 1.273094539764e+01
8.195947973987e-02 1.265840750927e+01
8.245922961481e-02 1.258672469282e+01
8.295897948974e-02 1.251588165661e+01
8.345872936468e-02 1.244586347319e+01
8.395847923962e-02 1.237665556858e+01
8.445822911456e-02 1.230824371179e+01
8.495797898949e-02 1.224061400482e+01
8.545772886443e-02 1.217375287291e+01
8.595747873937e-02 1.210764705523e+01
8.645722861431e-02 1.204228359578e+01
8.695697848924e-02 1.197764983471e+01
8.745672836418e-02 1.191373339988e+01
8.795647823912e-02 1.185052219869e+01
8.845622811406e-02 1.178800441022e+01
8.895597798899e-02 1.172616847767e+01
8.945572786393e-02 1.166500310093e+01
8.995547773887e-02 1.160449722956e+01
9.045522761381e-02 1.154464005586e+01
9.095497748874e-02 1.148542100824e+01
9.145472736368e-02 1.142682974481e+01
9.195447723862e-02 1.136885614714e+01
9.245422711356e-02 1.131149031426e+01
9.295397698849e-02 1.125472255683e+01
9.345372686343e-02 1.119854339150e+01
9.395347673837e-02 1.114294353545e+01
9.445322661331e-02 1.108791390111e+01
9.495297648824e-02 1.103344559105e+01
9.545272636318e-02 1.097952989301e+01
9.595247623812e-02 1.092615827510e+01
9.645222611306e-02 1.087332238115e+01
9.695197598799e-02 1.082101402618e+01
9.745172586293e-02 1.076922519206e+01
9.795147573787e-02 1.071794802325e+01
9.845122561281e-02 1.066717482268e+01
9.895097548774e-02 1.061689804780e+01
9.945072536268e-02 1.056711030666e+01
9.995047523762e-02 1.051780435423e+01
1.004502251126e-01 1.046897308868e+01
1.009499749875e-01 1.042060954791e+01
1.014497248624e-01 1.037270690612e+01
1.019494747374e-01 1.032525847044e+01
1.024492246123e-01 1.027825767773e+01
1.029489744872e-01 1.023169809146e+01
1.034487243622e-01 1.018557339862e+01
1.039484742371e-01 1.013987740683e+01
1.044482241121e-01 1.009460404138e+01
1.049479739870e-01 1.004974734252e+01
1.054477238619e-01 1.000530146269e+01
1.059474737369e-01 9.961260663920e+00
1.064472236118e-01 9.917619315264e+00
1.069469734867e-01 9.874371890292e+00
1.074467233617e-01 9.831512964685e+00
1.079464732366e-01 9.789037213877e+00
1.084462231116e-01 9.746939410771e+00
1.089459729865e-01 9.705214423505e+00
1.094457228614e-01 9.663857213294e+00
1.099454727364e-01 9.622862832323e+00
1.104452226113e-01 9.582226421694e+00
1.109449724862e-01 9.541943209438e+00
1.114447223612e-01 9.502008508569e+00
1.119444722361e-01 9.462417715200e+00
1.124442221111e-01 9.423166306701e+00
1.129439719860e-01 9.384249839914e+00
1.134437218609e-01 9.345663949406e+00
1.139434717359e-01 9.307404345773e+00
1.144432216108e-01 9.269466813989e+00
1.149429714857e-01 9.231847211799e+00
1.154427213607e-01 9.194541468143e+00
1.159424712356e-01 9.157545581639e+00
1.164422211106e-01 9.120855619084e+00
1.169419709855e-01 9.084467714015e+00
1.174417208604e-01 9.048378065286e+00
1.179414707354e-01 9.012582935697e+00
1.184412206103e-01 8.977078650648e+00
1.189409704852e-01 8.941861596831e+00
1.194407203602e-01 8.906928220956e+00
1.199404702351e-01 8.872275028502e+00
1.204402201101e-01 8.837898582506e+00
1.209399699850e-01 8.803795502382e+00
1.214397198599e-01 8.769962462763e+00
1.219394697349e-01 8.736396192374e+00
1.224392196098e-01 8.703093472939e+00
1.229389694847e-01 8.670051138102e+00
1.234387193597e-01 8.637266072388e+00
1.239384692346e-01 8.604735210177e+00
1.244382191096e-01 8.572455534709e+00
1.249379689845e-01 8.540424077114e+00
1.254377188594e-01 8.508637915459e+00
1.259374687344e-01 8.477094173825e+00
1.264372186093e-01 8.445790021401e+00
1.269369684842e-01 8.414722671597e+00
1.274367183592e-01 8.383889381187e+00
1.279364682341e-01 8.353287449464e+00
1.284362181091e-01 8.322914217414e+00
1.289359679840e-01 8.292767066916e+00
1.294357178589e-01 8.262843419955e+00
1.299354677339e-01 8.233140737857e+00
1.304352176088e-01 8.203656520533e+00
1.309349674837e-01 8.174388305753e+00
1.314347173587e-01 8.145333668429e+00
1.319344672336e-01 8.116490219909e+00
1.324342171086e-01 8.087855607303e+00
1.329339669835e-01 8.059427512806e+00
1.334337168584e-01 8.031203653048e+00
1.339334667334e-01 8.003181778455e+00
1.344332166083e-01 7.975359672622e+00
1.349329664832e-01 7.947735151705e+00
1.354327163582e-01 7.920306063823e+00
1.359324662331e-01 7.893070288469e+00
1.364322161081e-01 7.866025735945e+00
1.369319659830e-01 7.839170346799e+00
1.374317158579e-01 7.812502091278e+00
1.379314657329e-01 7.786018968795e+00
1.384312156078e-01 7.759719007402e+00
1.389309654827e-01 7.733600263282e+00
1.394307153577e-01 7.707660820243e+00
1.399304652326e-01 7.681898789233e+00
1.404302151076e-01 7.656312307853e+00
1.409299649825e-01 7.630899539892e+00
1.414297148574e-01 7.605658674866e+00
1.419294647324e-01 7.580587927565e+00
1.424292146073e-01 7.555685537616e+00
1.429289644822e-01 7.530949769047e+00
1.434287143572e-01 7.506378909868e+00
1.439284642321e-01 7.481971271655e+00
1.444282141071e-01 7.457725189144e+00
1.449279639820e-01 7.433639019836e+00
1.454277138569e-01 7.409711143607e+00
1.459274637319e-01 7.385939962326e+00
1.464272136068e-01 7.362323899483e+00
1.469269634817e-01 7.338861399823e+00
1.474267133567e-01 7.315550928989e+00
1.479264632316e-01 7.292390973169e+00
1.484262131066e-01 7.269380038753e+00
1.489259629815e-01 7.246516651995e+00
1.494257128564e-01 7.223799358688e+00
1.499254627314e-01 7.201226723830e+00
1.504252126063e-01 7.178797331318e+00
1.509249624812e-01 7.156509783628e+00
1.514247123562e-01 7.134362701518e+00
1.519244622311e-01 7.112354723720e+00
1.524242121061e-01 7.090484506657e+00
1.529239619810e-01 7.068750724148e+00
1.534237118559e-01 7.047152067129e+00
1.539234617309e-01 7.025687243378e+00
1.544232116058e-01 7.004354977243e+00
1.549229614807e-01 6.983154009375e+00
1.554227113557e-01 6.962083096470e+00
1.559224612306e-01 6.941141011012e+00
1.564222111056e-01 6.920326541022e+00
1.569219609805e-01 6.899638489813e+00
1.574217108554e-01 6.879075675748e+00
1.579214607304e-01 6.858636932003e+00
1.584212106053e-01 6.838321106337e+00
1.589209604802e-01 6.818127060861e+00
1.594207103552e-01 6.798053671816e+00
1.599204602301e-01 6.778099829355e+00
1.604202101051e-01 6.758264437324e+00
1.609199599800e-01 6.738546413055e+00
1.614197098549e-01 6.718944687154e+00
1.619194597299e-01 6.699458203300e+00
1.624192096048e-01 6.680085918047e+00
1.629189594797e-01 6.660826800624e+00
1.634187093547e-01 6.641679832744e+00
1.639184592296e-01 6.622644008416e+00
1.644182091046e-01 6.603718333755e+00
1.649179589795e-01 6.584901826808e+00
1.654177088544e-01 6.566193517365e+00
1.659174587294e-01 6.547592446791e+00
1.664172086043e-01 6.529097667850e+00
1.669169584792e-01 6.510708244534e+00
1.674167083542e-01 6.492423251900e+00
1.679164582291e-01 6.474241775905e+00
1.684162081041e-01 6.456162913244e+00
1.689159579790e-01 6.438185771193e+00
1.694157078539e-01 6.420309467455e+00
1.699154577289e-01 6.402533130006e+00
1.704152076038e-01 6.384855896947e+00
1.709149574787e-01 6.367276916355e+00
1.714147073537e-01 6.349795346140e+00
1.719144572286e-01 6.332410353904e+00
1.724142071036e-01 6.315121116796e+00
1.729139569785e-01 6.297926821385e+00
1.734137068534e-01 6.280826663512e+00
1.739134567284e-01 6.263819848172e+00
1.744132066033e-01 6.246905589371e+00
1.749129564782e-01 6.230083110005e+00
1.754127063532e-01 6.213351641736e+00
1.759124562281e-01 6.196710424860e+00
1.764122061031e-01 6.180158708194e+00
1.769119559780e-01 6.163695748953e+00
1.774117058529e-01 6.147320812631e+00
1.779114557279e-01 6.131033172889e+00
1.784112056028e-01 6.114832111437e+00
1.789109554777e-01 6.098716917928e+00
1.794107053527e-01 6.082686889842e+00
1.799104552276e-01 6.066741332382e+00
1.804102051026e-01 6.050879558368e+00
1.809099549775e-01 6.035100888130e+00
1.814097048524e-01 6.019404649406e+00
1.819094547274e-01 6.003790177243e+00
1.824092046023e-01 5.988256813894e+00
1.829089544772e-01 5.972803908724e+00
1.834087043522e-01 5.957430818112e+00
1.839084542271e-01 5.942136905354e+00
1.844082041021e-01 5.926921540576e+00
1.849079539770e-01 5.911784100635e+00
1.854077038519e-01 5.896723969036e+00
1.859074537269e-01 5.881740535836e+00
1.864072036018e-01 5.866833197563e+00
1.869069534767e-01 5.852001357129e+00
1.874067033517e-01 5.837244423740e+00
1.879064532266e-01 5.822561812821e+00
1.884062031016e-01 5.807952945928e+00
1.889059529765e-01 5.793417250671e+00
1.894057028514e-01 5.778954160631e+00
1.899054527264e-01 5.764563115288e+00
1.904052026013e-01 5.750243559936e+00
1.909049524762e-01 5.735994945616e+00
1.914047023512e-01 5.721816729035e+00
1.919044522261e-01 5.707708372496e+00
1.924042021011e-01 5.693669343825e+00
1.929039519760e-01 5.679699116298e+00
1.934037018509e-01 5.665797168577e+00
1.939034517259e-01 5.651962984634e+00
1.944032016008e-01 5.638196053687e+00
1.949029514757e-01 5.624495870133e+00
1.954027013507e-01 5.610861933483e+00
1.959024512256e-01 5.597293748293e+00
1.964022011006e-01 5.583790824107e+00
1.969019509755e-01 5.570352675389e+00
1.974017008504e-01 5.556978821461e+00
1.979014507254e-01 5.543668786447e+00
1.984012006003e-01 5.530422099207e+00
1.989009504752e-01 5.517238293284e+00
1.994007003502e-01 5.504116906839e+00
1.999004502251e-01 5.491057482600e+00
2.004002001000e-01 5.478059567801e+00
2.008999499750e-01 5.465122714128e+00
2.013996998499e-01 5.452246477665e+00
2.018994497249e-01 5.439430418840e+00
2.023991995998e-01 5.426674102369e+00
2.028989494747e-01 5.413977097207e+00
2.033986993497e-01 5.401338976495e+00
2.038984492246e-01 5.388759317508e+00
2.043981990995e-01 5.376237701605e+00
2.048979489745e-01 5.363773714184e+00
2.053976988494e-01 5.351366944625e+00
2.058974487244e-01 5.339016986251e+00
2.063971985993e-01 5.326723436272e+00
2.068969484742e-01 5.314485895747e+00
2.073966983492e-01 5.302303969530e+00
2.078964482241e-01 5.290177266232e+00
2.083961980990e-01 5.278105398168e+00
2.088959479740e-01 5.266087981323e+00
2.093956978489e-01 5.254124635300e+00
2.098954477239e-01 5.242214983280e+00
2.103951975988e-01 5.230358651984e+00
2.108949474737e-01 5.218555271624e+00
2.113946973487e-01 5.206804475867e+00
2.118944472236e-01 5.195105901795e+00
2.123941970985e-01 5.183459189862e+00
2.128939469735e-01 5.171863983856e+00
2.133936968484e-01 5.160319930861e+00
2.138934467234e-01 5.148826681218e+00
2.143931965983e-01 5.137383888490e+00
2.148929464732e-01 5.125991209418e+00
2.153926963482e-01 5.114648303893e+00
2.158924462231e-01 5.103354834914e+00
2.163921960980e-01 5.092110468554e+00
2.168919459730e-01 5.080914873925e+00
2.173916958479e-01 5.069767723145e+00
2.178914457229e-01 5.058668691300e+00
2.183911955978e-01 5.047617456413e+00
2.188909454727e-01 5.036613699411e+00
2.193906953477e-01 5.025657104091e+00
2.198904452226e-01 5.014747357087e+00
2.203901950975e-01 5.003884147842e+00
2.208899449725e-01 4.993067168570e+00
2.213896948474e-01 4.982296114231e+00
2.218894447224e-01 4.971570682497e+00
2.223891945973e-01 4.960890573724e+00
2.228889444722e-01 4.950255490918e+00
2.233886943472e-01 4.939665139712e+00
2.238884442221e-01 4.929119228330e+00
2.243881940970e-01 4.918617467564e+00
2.248879439720e-01 4.908159570743e+00
2.253876938469e-01 4.897745253705e+00
2.258874437219e-01 4.887374234771e+00
2.263871935968e-01 4.877046234715e+00
2.268869434717e-01 4.866760976742e+00
2.273866933467e-01 4.856518186455e+00
2.278864432216e-01 4.846317591836e+00
2.283861930965e-01 4.836158923213e+00
2.288859429715e-01 4.826041913242e+00
2.293856928464e-01 4.815966296876e+00
2.298854427214e-01 4.805931811342e+00
2.303851925963e-01 4.795938196119e+00
2.308849424712e-01 4.785985192908e+00
2.313846923462e-01 4.776072545617e+00
2.318844422211e-01 4.766200000327e+00
2.323841920960e-01 4.756367305279e+00
2.328839419710e-01 4.746574210844e+00
2.333836918459e-01 4.736820469501e+00
2.338834417209e-01 4.727105835819e+00
2.343831915958e-01 4.717430066430e+00
2.348829414707e-01 4.707792920012e+00
2.353826913457e-01 4.698194157263e+00
2.358824412206e-01 4.688633540881e+00
2.363821910955e-01 4.679110835546e+00
2.368819409705e-01 4.669625807894e+00
2.373816908454e-01 4.660178226503e+00
2.378814407204e-01 4.650767861866e+00
2.383811905953e-01 4.641394486377e+00
2.388809404702e-01 4.632057874308e+00
2.393806903452e-01 4.622757801788e+00
2.398804402201e-01 4.613494046790e+00
2.403801900950e-01 4.604266389105e+00
2.408799399700e-01 4.595074610329e+00
2.413796898449e-01 4.585918493838e+00
2.418794397199e-01 4.576797824779e+00
2.423791895948e-01 4.567712390041e+00
2.428789394697e-01 4.558661978247e+00
2.433786893447e-01 4.549646379730e+00
2.438784392196e-01 4.540665386518e+00
2.443781890945e-01 4.531718792318e+00
2.448779389695e-01 4.522806392495e+00
2.453776888444e-01 4.513927984060e+00
2.458774387194e-01 4.505083365652e+00
2.463771885943e-01 4.496272337517e+00
2.468769384692e-01 4.487494701501e+00
2.473766883442e-01 4.478750261025e+00
2.478764382191e-01 4.470038821074e+00
2.483761880940e-01 4.461360188180e+00
2.488759379690e-01 4.452714170410e+00
2.493756878439e-01 4.444100577344e+00
2.498754377189e-01 4.435519220066e+00
2.503751875938e-01 4.426969911146e+00
2.508749374687e-01 4.418452464627e+00
2.513746873437e-01 4.409966696008e+00
2.518744372186e-01 4.401512422235e+00
2.523741870935e-01 4.393089461680e+00
2.528739369685e-01 4.384697634132e+00
2.533736868434e-01 4.376336760779e+00
2.538734367184e-01 4.368006664201e+00
2.543731865933e-01 4.359707168349e+00
2.548729364682e-01 4.351438098535e+00
2.553726863432e-01 4.343199281421e+00
2.558724362181e-01 4.334990545001e+00
2.563721860930e-01 4.326811718592e+00
2.568719359680e-01 4.318662632822e+00
2.573716858429e-01 4.310543119611e+00
2.578714357179e-01 4.302453012167e+00
2.583711855928e-01 4.294392144968e+00
2.588709354677e-01 4.286360353752e+00
2.593706853427e-01 4.278357475504e+00
2.598704352176e-01 4.270383348445e+00
2.603701850925e-01 4.262437812019e+00
2.608699349675e-01 4.254520706885e+00
2.613696848424e-01 4.246631874900e+00
2.618694347174e-01 4.238771159112e+00
2.623691845923e-01 4.230938403745e+00
2.628689344672e-01 4.223133454193e+00
2.633686843422e-01 4.215356157004e+00
2.638684342171e-01 4.207606359874e+00
2.643681840920e-01 4.199883911630e+00
2.648679339670e-01 4.192188662225e+00
2.653676838419e-01 4.184520462725e+00
2.658674337169e-01 4.176879165301e+00
2.663671835918e-01 4.169264623213e+00
2.668669334667e-01 4.161676690808e+00
2.673666833417e-01 4.154115223502e+00
2.678664332166e-01 4.146580077777e+00
2.683661830915e-01 4.139071111166e+00
2.688659329665e-01 4.131588182245e+00
2.693656828414e-01 4.124131150626e+00
2.698654327164e-01 4.116699876942e+00
2.703651825913e-01 4.109294222845e+00
2.708649324662e-01 4.101914050988e+00
2.713646823412e-01 4.094559225024e+00
2.718644322161e-01 4.087229609592e+00
2.723641820910e-01 4.079925070309e+00
2.728639319660e-01 4.072645473762e+00
2.733636818409e-01 4.065390687499e+00
2.738634317159e-01 4.058160580019e+00
2.743631815908e-01 4.050955020767e+00
2.748629314657e-01 4.043773880118e+00
2.753626813407e-01 4.036617029380e+00
2.758624312156e-01 4.029484340774e+00
2.763621810905e-01 4.022375687434e+00
2.768619309655e-01 4.015290943394e+00
2.773616808404e-01 4.008229983584e+00
2.778614307154e-01 4.001192683818e+00
2.783611805903e-01 3.994178920788e+00
2.788609304652e-01 3.987188572058e+00
2.793606803402e-01 3.980221516053e+00
2.798604302151e-01 3.973277632053e+00
2.803601800900e-01 3.966356800187e+00
2.808599299650e-01 3.959458901421e+00
2.813596798399e-01 3.952583817556e+00
2.818594297149e-01 3.945731431218e+00
2.823591795898e-01 3.938901625848e+00
2.828589294647e-01 3.932094285702e+00
2.833586793397e-01 3.925309295838e+00
2.838584292146e-01 3.918546542109e+00
2.843581790895e-01 3.911805911160e+00
2.848579289645e-01 3.905087290418e+00
2.853576788394e-01 3.898390568088e+00
2.858574287144e-01 3.891715633141e+00
2.863571785893e-01 3.885062375313e+00
2.868569284642e-01 3.878430685096e+00
2.873566783392e-01 3.871820453732e+00
2.878564282141e-01 3.865231573206e+00
2.883561780890e-01 3.858663936238e+00
2.888559279640e-01 3.852117436282e+00
2.893556778389e-01 3.845591967514e+00
2.898554277139e-01 3.839087424828e+00
2.903551775888e-01 3.832603703832e+00
2.908549274637e-01 3.826140700838e+00
2.913546773387e-01 3.819698312859e+00
2.918544272136e-01 3.813276437601e+00
2.923541770885e-01 3.806874973460e+00
2.928539269635e-01 3.800493819513e+00
2.933536768384e-01 3.794132875513e+00
2.938534267134e-01 3.787792041886e+00
2.943531765883e-01 3.781471219721e+00
2.948529264632e-01 3.775170310769e+00
2.953526763382e-01 3.768889217433e+00
2.958524262131e-01 3.762627842766e+00
2.963521760880e-01 3.756386090464e+00
2.968519259630e-01 3.750163864860e+00
2.973516758379e-01 3.743961070922e+00
2.978514257129e-01 3.737777614244e+00
2.983511755878e-01 3.731613401040e+00
2.988509254627e-01 3.725468338146e+00
2.993506753377e-01 3.719342333004e+00
2.998504252126e-01 3.713235293668e+00
3.003501750875e-01 3.707147128792e+00
3.008499249625e-01 3.701077747625e+00
3.013496748374e-01 3.695027060011e+00
3.018494247124e-01 3.688994976380e+00
3.023491745873e-01 3.682981407745e+00
3.028489244622e-01 3.676986265694e+00
3.033486743372e-01 3.671009462392e+00
3.038484242121e-01 3.665050910569e+00
3.043481740870e-01 3.659110523520e+00
3.048479239620e-01 3.653188215100e+00
3.053476738369e-01 3.647283899717e+00
3.058474237119e-01 3.641397492329e+00
3.063471735868e-01 3.635528908440e+00
3.068469234617e-01 3.629678064097e+00
3.073466733367e-01 3.623844875881e+00
3.078464232116e-01 3.618029260907e+00
3.083461730865e-01 3.612231136819e+00
3.088459229615e-01 3.606450421784e+00
3.093456728364e-01 3.600687034488e+00
3.098454227114e-01 3.594940894136e+00
3.103451725863e-01 3.589211920441e+00
3.108449224612e-01 3.583500033626e+00
3.113446723362e-01 3.577805154416e+00
3.118444222111e-01 3.572127204036e+00
3.123441720860e-01 3.566466104207e+00
3.128439219610e-01 3.560821777142e+00
3.133436718359e-01 3.555194145541e+00
3.138434217109e-01 3.549583132588e+00
3.143431715858e-01 3.543988661946e+00
3.148429214607e-01 3.538410657758e+00
3.153426713357e-01 3.532849044637e+00
3.158424212106e-01 3.527303747663e+00
3.163421710855e-01 3.521774692387e+00
3.168419209605e-01 3.516261804815e+00
3.173416708354e-01 3.510765011416e+00
3.178414207104e-01 3.505284239112e+00
3.183411705853e-01 3.499819415275e+00
3.188409204602e-01 3.494370467725e+00
3.193406703352e-01 3.488937324727e+00
3.198404202101e-01 3.483519914985e+00
3.203401700850e-01 3.478118167642e+00
3.208399199600e-01 3.472732012273e+00
3.213396698349e-01 3.467361378885e+00
3.218394197099e-01 3.462006197910e+00
3.223391695848e-01 3.456666400207e+00
3.228389194597e-01 3.451341917053e+00
3.233386693347e-01 3.446032680144e+00
3.238384192096e-01 3.440738621589e+00
3.243381690845e-01 3.435459673909e+00
3.248379189595e-01 3.430195770033e+00
3.253376688344e-01 3.424946843294e+00
3.258374187094e-01 3.419712827429e+00
3.263371685843e-01 3.414493656570e+00
3.268369184592e-01 3.409289265249e+00
3.273366683342e-01 3.404099588387e+00
3.278364182091e-01 3.398924561297e+00
3.283361680840e-01 3.393764119679e+00
3.288359179590e-01 3.388618199616e+00
3.293356678339e-01 3.383486737572e+00
3.298354177089e-01 3.378369670389e+00
3.303351675838e-01 3.373266935287e+00
3.308349174587e-01 3.368178469855e+00
3.313346673337e-01 3.363104212053e+00
3.318344172086e-01 3.358044100210e+00
3.323341670835e-01 3.352998073017e+00
3.328339169585e-01 3.347966069528e+00
3.333336668334e-01 3.342948029154e+00
3.338334167084e-01 3.337943891665e+00
3.343331665833e-01 3.332953597182e+00
3.348329164582e-01 3.327977086180e+00
3.353326663332e-01 3.323014299480e+00
3.358324162081e-01 3.318065178250e+00
3.363321660830e-01 3.313129664001e+00
3.368319159580e-01 3.308207698585e+00
3.373316658329e-01 3.303299224193e+00
3.378314157079e-01 3.298404183349e+00
3.383311655828e-01 3.293522518915e+00
3.388309154577e-01 3.288654174081e+00
3.393306653327e-01 3.283799092365e+00
3.398304152076e-01 3.278957217614e+00
3.403301650825e-01 3.274128493996e+00
3.408299149575e-01 3.269312866002e+00
3.413296648324e-01 3.264510278443e+00
3.418294147074e-01 3.259720676444e+00
3.423291645823e-01 3.254944005448e+00
3.428289144572e-01 3.250180211207e+00
3.433286643322e-01 3.245429239786e+00
3.438284142071e-01 3.240691037555e+00
3.443281640820e-01 3.235965551192e+00
3.448279139570e-01 3.231252727678e+00
3.453276638319e-01 3.226552514294e+00
3.458274137069e-01 3.221864858621e+00
3.463271635818e-01 3.217189708537e+00
3.468269134567e-01 3.212527012214e+00
3.473266633317e-01 3.207876718119e+00
3.478264132066e-01 3.203238775007e+00
3.483261630815e-01 3.198613131924e+00
3.488259129565e-01 3.193999738200e+00
3.493256628314e-01 3.189398543452e+00
3.498254127064e-01 3.184809497578e+00
3.503251625813e-01 3.180232550757e+00
3.508249124562e-01 3.175667653447e+00
3.513246623312e-01 3.171114756383e+00
3.518244122061e-01 3.166573810572e+00
3.523241620810e-01 3.162044767298e+00
3.528239119560e-01 3.157527578112e+00
3.533236618309e-01 3.153022194837e+00
3.538234117059e-01 3.148528569560e+00
3.543231615808e-01 3.144046654636e+00
3.548229114557e-01 3.139576402682e+00
3.553226613307e-01 3.135117766577e+00
3.558224112056e-01 3.130670699459e+00
3.563221610805e-01 3.126235154726e+00
3.568219109555e-01 3.121811086029e+00
3.573216608304e-01 3.117398447275e+00
3.578214107054e-01 3.112997192625e+00
3.583211605803e-01 3.108607276489e+00
3.588209104552e-01 3.104228653526e+00
3.593206603302e-01 3.099861278644e+00
3.598204102051e-01 3.095505106996e+00
3.603201600800e-01 3.091160093979e+00
3.608199099550e-01 3.086826195231e+00
3.613196598299e-01 3.082503366634e+00
3.618194097049e-01 3.078191564306e+00
3.623191595798e-01 3.073890744605e+00
3.628189094547e-01 3.069600864123e+00
3.633186593297e-01 3.065321879686e+00
3.638184092046e-01 3.061053748354e+00
3.643181590795e-01 3.056796427418e+00
3.648179089545e-01 3.052549874398e+00
3.653176588294e-01 3.048314047043e+00
3.658174087044e-01 3.044088903326e+00
3.663171585793e-01 3.039874401447e+00
3.668169084542e-01 3.035670499829e+00
3.673166583292e-01 3.031477157117e+00
3.678164082041e-01 3.027294332176e+00
3.683161580790e-01 3.023121984091e+00
3.688159079540e-01 3.018960072162e+00
3.693156578289e-01 3.014808555908e+00
3.698154077039e-01 3.010667395060e+00
3.703151575788e-01 3.006536549565e+00
3.708149074537e-01 3.002415979579e+00
3.713146573287e-01 2.998305645469e+00
3.718144072036e-01 2.994205507813e+00
3.723141570785e-01 2.990115527393e+00
3.728139069535e-01 2.986035665201e+00
3.733136568284e-01 2.981965882430e+00
3.738134067034e-01 2.977906140480e+00
3.743131565783e-01 2.973856400950e+00
3.748129064532e-01 2.969816625643e+00
3.753126563282e-01 2.965786776558e+00
3.758124062031e-01 2.961766815895e+00
3.763121560780e-01 2.957756706049e+00
3.768119059530e-01 2.953756409612e+00
3.773116558279e-01 2.949765889369e+00
3.778114057029e-01 2.945785108299e+00
3.783111555778e-01 2.941814029572e+00
3.788109054527e-01 2.937852616550e+00
3.793106553277e-01 2.933900832782e+00
3.798104052026e-01 2.929958642007e+00
3.803101550775e-01 2.926026008149e+00
3.808099049525e-01 2.922102895320e+00
3.813096548274e-01 2.918189267815e+00
3.818094047024e-01 2.914285090111e+00
3.823091545773e-01 2.910390326870e+00
3.828089044522e-01 2.906504942933e+00
3.833086543272e-01 2.902628903320e+00
3.838084042021e-01 2.898762173231e+00
3.843081540770e-01 2.894904718043e+00
3.848079039520e-01 2.891056503310e+00
3.853076538269e-01 2.887217494759e+00
3.858074037019e-01 2.883387658293e+00
3.863071535768e-01 2.879566959987e+00
3.868069034517e-01 2.875755366089e+00
3.873066533267e-01 2.871952843016e+00
3.878064032016e-01 2.868159357356e+00
3.883061530765e-01 2.864374875865e+00
3.888059029515e-01 2.860599365466e+00
3.893056528264e-01 2.856832793249e+00
3.898054027014e-01 2.853075126470e+00
3.903051525763e-01 2.849326332548e+00
3.908049024512e-01 2.845586379066e+00
3.913046523262e-01 2.841855233769e+00
3.918044022011e-01 2.838132864564e+00
3.923041520760e-01 2.834419239518e+00
3.928039019510e-01 2.830714326856e+00
3.933036518259e-01 2.827018094962e+00
3.938034017009e-01 2.823330512379e+00
3.943031515758e-01 2.819651547802e+00
3.948029014507e-01 2.815981170086e+00
3.953026513257e-01 2.812319348238e+00
3.958024012006e-01 2.808666051418e+00
3.963021510755e-01 2.805021248939e+00
3.968019009505e-01 2.801384910265e+00
3.973016508254e-01 2.797757005012e+00
3.978014007004e-01 2.794137502944e+00
3.983011505753e-01 2.790526373974e+00
3.988009004502e-01 2.786923588162e+00
3.993006503252e-01 2.783329115717e+00
3.998004002001e-01 2.779742926993e+00
4.003001500750e-01 2.776164992487e+00
4.007998999500e-01 2.772595282843e+00
4.012996498249e-01 2.769033768847e+00
4.017993996998e-01 2.765480421426e+00
4.022991495748e-01 2.761935211651e+00
4.027988994497e-01 2.758398110733e+00
4.032986493247e-01 2.754869090021e+00
4.037983991996e-01 2.751348121004e+00
4.042981490745e-01 2.747835175311e+00
4.047978989495e-01 2.744330224704e+00
4.052976488244e-01 2.740833241086e+00
4.057973986993e-01 2.737344196493e+00
4.062971485743e-01 2.733863063095e+00
4.067968984492e-01 2.730389813198e+00
4.072966483242e-01 2.726924419239e+00
4.077963981991e-01 2.723466853791e+00
4.082961480740e-01 2.720017089553e+00
4.087958979490e-01 2.716575099360e+00
4.092956478239e-01 2.713140856174e+00
4.097953976988e-01 2.709714333086e+00
4.102951475738e-01 2.706295503317e+00
4.107948974487e-01 2.702884340215e+00
4.112946473237e-01 2.699480817254e+00
4.117943971986e-01 2.696084908035e+00
4.122941470735e-01 2.692696586284e+00
4.127938969485e-01 2.689315825852e+00
4.132936468234e-01 2.685942600713e+00
4.137933966983e-01 2.682576884964e+00
4.142931465733e-01 2.679218652827e+00
4.147928964482e-01 2.675867878641e+00
4.152926463232e-01 2.672524536871e+00
4.157923961981e-01 2.669188602098e+00
4.162921460730e-01 2.665860049025e+00
4.167918959480e-01 2.662538852473e+00
4.172916458229e-01 2.659224987381e+00
4.177913956978e-01 2.655918428806e+00
4.182911455728e-01 2.652619151920e+00
4.187908954477e-01 2.649327132013e+00
4.192906453227e-01 2.646042344490e+00
4.197903951976e-01 2.642764764869e+00
4.202901450725e-01 2.639494368785e+00
4.207898949475e-01 2.636231131982e+00
4.212896448224e-01 2.632975030322e+00
4.217893946973e-01 2.629726039774e+00
4.222891445723e-01 2.626484136422e+00
4.227888944472e-01 2.623249296459e+00
4.232886443222e-01 2.620021496187e+00
4.237883941971e-01 2.616800712020e+00
4.242881440720e-01 2.613586920479e+00
4.247878939470e-01 2.610380098195e+00
4.252876438219e-01 2.607180221903e+00
4.257873936968e-01 2.603987268448e+00
4.262871435718e-01 2.600801214780e+00
4.267868934467e-01 2.597622037956e+00
4.272866433217e-01 2.594449715136e+00
4.277863931966e-01 2.591284223587e+00
4.282861430715e-01 2.588125540677e+00
4.287858929465e-01 2.584973643879e+00
4.292856428214e-01 2.581828510768e+00
4.297853926963e-01 2.578690119023e+00
4.302851425713e-01 2.575558446421e+00
4.307848924462e-01 2.572433470844e+00
4.312846423212e-01 2.569315170270e+00
4.317843921961e-01 2.566203522780e+00
4.322841420710e-01 2.563098506553e+00
4.327838919460e-01 2.560000099867e+00
4.332836418209e-01 2.556908281097e+00
4.337833916958e-01 2.553823028718e+00
4.342831415708e-01 2.550744321300e+00
4.347828914457e-01 2.547672137509e+00
4.352826413207e-01 2.544606456107e+00
4.357823911956e-01 2.541547255955e+00
4.362821410705e-01 2.538494516002e+00
4.367818909455e-01 2.535448215298e+00
4.372816408204e-01 2.532408332983e+00
4.377813906953e-01 2.529374848291e+00
4.382811405703e-01 2.526347740548e+00
4.387808904452e-01 2.523326989174e+00
4.392806403202e-01 2.520312573678e+00
4.397803901951e-01 2.517304473663e+00
4.402801400700e-01 2.514302668822e+00
4.407798899450e-01 2.511307138935e+00
4.412796398199e-01 2.508317863876e+00
4.417793896948e-01 2.505334823605e+00
4.422791395698e-01 2.502357998173e+00
4.427788894447e-01 2.499387367717e+00
4.432786393197e-01 2.496422912462e+00
4.437783891946e-01 2.493464612722e+00
4.442781390695e-01 2.490512448896e+00
4.447778889445e-01 2.487566401469e+00
4.452776388194e-01 2.484626451013e+00
4.457773886943e-01 2.481692578184e+00
4.462771385693e-01 2.478764763724e+00
4.467768884442e-01 2.475842988458e+00
4.472766383192e-01 2.472927233295e+00
4.477763881941e-01 2.470017479230e+00
4.482761380690e-01 2.467113707336e+00
4.487758879440e-01 2.464215898773e+00
4.492756378189e-01 2.461324034781e+00
4.497753876938e-01 2.458438096682e+00
4.502751375688e-01 2.455558065879e+00
4.507748874437e-01 2.452683923855e+00
4.512746373187e-01 2.449815652175e+00
4.517743871936e-01 2.446953232481e+00
4.522741370685e-01 2.444096646499e+00
4.527738869435e-01 2.441245876028e+00
4.532736368184e-01 2.438400902951e+00
4.537733866933e-01 2.435561709225e+00
4.542731365683e-01 2.432728276887e+00
4.547728864432e-01 2.429900588051e+00
4.552726363182e-01 2.427078624907e+00
4.557723861931e-01 2.424262369722e+00
4.562721360680e-01 2.421451804839e+00
4.567718859430e-01 2.418646912676e+00
4.572716358179e-01 2.415847675727e+00
4.577713856928e-01 2.413054076561e+00
4.582711355678e-01 2.410266097820e+00
4.587708854427e-01 2.407483722221e+00
4.592706353177e-01 2.404706932555e+00
4.597703851926e-01 2.401935711685e+00
4.602701350675e-01 2.399170042548e+00
4.607698849425e-01 2.396409908152e+00
4.612696348174e-01 2.393655291579e+00
4.617693846923e-01 2.390906175981e+00
4.622691345673e-01 2.388162544582e+00
4.627688844422e-01 2.385424380677e+00
4.632686343172e-01 2.382691667630e+00
4.637683841921e-01 2.379964388878e+00
4.642681340670e-01 2.377242527925e+00
4.647678839420e-01 2.374526068347e+00
4.652676338169e-01 2.371814993785e+00
4.657673836918e-01 2.369109287954e+00
4.662671335668e-01 2.366408934634e+00
4.667668834417e-01 2.363713917672e+00
4.672666333167e-01 2.361024220986e+00
4.677663831916e-01 2.358339828559e+00
4.682661330665e-01 2.355660724441e+00
4.687658829415e-01 2.352986892748e+00
4.692656328164e-01 2.350318317664e+00
4.697653826913e-01 2.347654983438e+00
4.702651325663e-01 2.344996874385e+00
4.707648824412e-01 2.342343974882e+00
4.712646323162e-01 2.339696269376e+00
4.717643821911e-01 2.337053742375e+00
4.722641320660e-01 2.334416378451e+00
4.727638819410e-01 2.331784162242e+00
4.732636318159e-01 2.329157078448e+00
4.737633816908e-01 2.326535111832e+00
4.742631315658e-01 2.323918247221e+00
4.747628814407e-01 2.321306469504e+00
4.752626313157e-01 2.318699763630e+00
4.757623811906e-01 2.316098114614e+00
4.762621310655e-01 2.313501507529e+00
4.767618809405e-01 2.310909927512e+00
4.772616308154e-01 2.308323359758e+00
4.777613806903e-01 2.305741789524e+00
4.782611305653e-01 2.303165202129e+00
4.787608804402e-01 2.300593582950e+00
4.792606303152e-01 2.298026917422e+00
4.797603801901e-01 2.295465191044e+00
4.802601300650e-01 2.292908389370e+00
4.807598799400e-01 2.290356498014e+00
4.812596298149e-01 2.287809502650e+00
4.817593796898e-01 2.285267389007e+00
4.822591295648e-01 2.282730142876e+00
4.827588794397e-01 2.280197750101e+00
4.832586293147e-01 2.277670196588e+00
4.837583791896e-01 2.275147468295e+00
4.842581290645e-01 2.272629551241e+00
4.847578789395e-01 2.270116431499e+00
4.852576288144e-01 2.267608095199e+00
4.857573786893e-01 2.265104528526e+00
4.862571285643e-01 2.262605717723e+00
4.867568784392e-01 2.260111649085e+00
4.872566283142e-01 2.257622308963e+00
4.877563781891e-01 2.255137683765e+00
4.882561280640e-01 2.252657759951e+00
4.887558779390e-01 2.250182524035e+00
4.892556278139e-01 2.247711962587e+00
4.897553776888e-01 2.245246062229e+00
4.902551275638e-01 2.242784809637e+00
4.907548774387e-01 2.240328191539e+00
4.912546273137e-01 2.237876194718e+00
4.917543771886e-01 2.235428806009e+00
4.922541270635e-01 2.232986012296e+00
4.927538769385e-01 2.230547800520e+00
4.932536268134e-01 2.228114157671e+00
4.937533766883e-01 2.225685070791e+00
4.942531265633e-01 2.223260526973e+00
4.947528764382e-01 2.220840513362e+00
4.952526263132e-01 2.218425017153e+00
4.957523761881e-01 2.216014025591e+00
4.962521260630e-01 2.213607525973e+00
4.967518759380e-01 2.211205505645e+00
4.972516258129e-01 2.208807952002e+00
4.977513756878e-01 2.206414852489e+00
4.982511255628e-01 2.204026194603e+00
4.987508754377e-01 2.201641965885e+00
4.992506253127e-01 2.199262153929e+00
4.997503751876e-01 2.196886746376e+00
5.002501250625e-01 2.194515730915e+00
5.007498749375e-01 2.192149095284e+00
5.012496248124e-01 2.189786827268e+00
5.017493746873e-01 2.187428914700e+00
5.022491245623e-01 2.185075345460e+00
5.027488744372e-01 2.182726107477e+00
5.032486243122e-01 2.180381188725e+00
5.037483741871e-01 2.178040577225e+00
5.042481240620e-01 2.175704261044e+00
5.047478739370e-01 2.173372228297e+00
5.052476238119e-01 2.171044467145e+00
5.057473736868e-01 2.168720965791e+00
5.062471235618e-01 2.166401712489e+00
5.067468734367e-01 2.164086695536e+00
5.072466233117e-01 2.161775903272e+00
5.077463731866e-01 2.159469324085e+00
5.082461230615e-01 2.157166946406e+00
5.087458729365e-01 2.154868758712e+00
5.092456228114e-01 2.152574749524e+00
5.097453726863e-01 2.150284907405e+00
5.102451225613e-01 2.147999220964e+00
5.107448724362e-01 2.145717678853e+00
5.112446223112e-01 2.143440269768e+00
5.117443721861e-01 2.141166982447e+00
5.122441220610e-01 2.138897805672e+00
5.127438719360e-01 2.136632728268e+00
5.132436218109e-01 2.134371739101e+00
5.137433716858e-01 2.132114827083e+00
5.142431215608e-01 2.129861981163e+00
5.147428714357e-01 2.127613190337e+00
5.152426213107e-01 2.125368443640e+00
5.157423711856e-01 2.123127730150e+00
5.162421210605e-01 2.120891038984e+00
5.167418709355e-01 2.118658359304e+00
5.172416208104e-01 2.116429680310e+00
5.177413706853e-01 2.114204991244e+00
5.182411205603e-01 2.111984281388e+00
5.187408704352e-01 2.109767540066e+00
5.192406203102e-01 2.107554756641e+00
5.197403701851e-01 2.105345920516e+00
5.202401200600e-01 2.103141021134e+00
5.207398699350e-01 2.100940047978e+00
5.212396198099e-01 2.098742990571e+00
5.217393696848e-01 2.096549838475e+00
5.222391195598e-01 2.094360581290e+00
5.227388694347e-01 2.092175208656e+00
5.232386193097e-01 2.089993710253e+00
5.237383691846e-01 2.087816075796e+00
5.242381190595e-01 2.085642295042e+00
5.247378689345e-01 2.083472357786e+00
5.252376188094e-01 2.081306253858e+00
5.257373686843e-01 2.079143973129e+00
5.262371185593e-01 2.076985505506e+00
5.267368684342e-01 2.074830840935e+00
5.272366183092e-01 2.072679969398e+00
5.277363681841e-01 2.070532880915e+00
5.282361180590e-01 2.068389565542e+00
5.287358679340e-01 2.066250013374e+00
5.292356178089e-01 2.064114214540e+00
5.297353676838e-01 2.061982159207e+00
5.302351175588e-01 2.059853837579e+00
5.307348674337e-01 2.057729239894e+00
5.312346173087e-01 2.055608356428e+00
5.317343671836e-01 2.053491177493e+00
5.322341170585e-01 2.051377693434e+00
5.327338669335e-01 2.049267894635e+00
5.332336168084e-01 2.047161771513e+00
5.337333666833e-01 2.045059314521e+00
5.342331165583e-01 2.042960514148e+00
5.347328664332e-01 2.040865360914e+00
5.352326163082e-01 2.038773845380e+00
5.357323661831e-01 2.036685958136e+00
5.362321160580e-01 2.034601689809e+00
5.367318659330e-01 2.032521031060e+00
5.372316158079e-01 2.030443972583e+00
5.377313656828e-01 2.028370505108e+00
5.382311155578e-01 2.026300619397e+00
5.387308654327e-01 2.024234306246e+00
5.392306153077e-01 2.022171556485e+00
5.397303651826e-01 2.020112360977e+00
5.402301150575e-01 2.018056710618e+00
5.407298649325e-01 2.016004596338e+00
5.412296148074e-01 2.013956009097e+00
5.417293646823e-01 2.011910939892e+00
5.422291145573e-01 2.009869379750e+00
5.427288644322e-01 2.007831319730e+00
5.432286143072e-01 2.005796750925e+00
5.437283641821e-01 2.003765664459e+00
5.442281140570e-01 2.001738051488e+00
5.447278639320e-01 1.999713903200e+00
5.452276138069e-01 1.997693210816e+00
5.457273636818e-01 1.995675965586e+00
5.462271135568e-01 1.993662158794e+00
5.467268634317e-01 1.991651781754e+00
5.472266133067e-01 1.989644825811e+00
5.477263631816e-01 1.987641282342e+00
5.482261130565e-01 1.985641142753e+00
5.487258629315e-01 1.983644398483e+00
5.492256128064e-01 1.981651041001e+00
5.497253626813e-01 1.979661061805e+00
5.502251125563e-01 1.977674452425e+00
5.507248624312e-01 1.975691204421e+00
5.512246123062e-01 1.973711309382e+00
5.517243621811e-01 1.971734758928e+00
5.522241120560e-01 1.969761544709e+00
5.527238619310e-01 1.967791658403e+00
5.532236118059e-01 1.965825091720e+00
5.537233616808e-01 1.963861836397e+00
5.542231115558e-01 1.961901884202e+00
5.547228614307e-01 1.959945226932e+00
5.552226113057e-01 1.957991856411e+00
5.557223611806e-01 1.956041764496e+00
5.562221110555e-01 1.954094943068e+00
5.567218609305e-01 1.952151384040e+00
5.572216108054e-01 1.950211079352e+00
5.577213606803e-01 1.948274020974e+00
5.582211105553e-01 1.946340200902e+00
5.587208604302e-01 1.944409611163e+00
5.592206103052e-01 1.942482243808e+00
5.597203601801e-01 1.940558090920e+00
5.602201100550e-01 1.938637144607e+00
5.607198599300e-01 1.936719397007e+00
5.612196098049e-01 1.934804840284e+00
5.617193596798e-01 1.932893466630e+00
5.622191095548e-01 1.930985268263e+00
5.627188594297e-01 1.929080237430e+00
5.632186093047e-01 1.927178366405e+00
5.637183591796e-01 1.925279647487e+00
5.642181090545e-01 1.923384073005e+00
5.647178589295e-01 1.921491635312e+00
5.652176088044e-01 1.919602326788e+00
5.657173586793e-01 1.917716139841e+00
5.662171085543e-01 1.915833066904e+00
5.667168584292e-01 1.913953100438e+00
5.672166083042e-01 1.912076232927e+00
5.677163581791e-01 1.910202456885e+00
5.682161080540e-01 1.908331764848e+00
5.687158579290e-01 1.906464149382e+00
5.692156078039e-01 1.904599603075e+00
5.697153576788e-01 1.902738118543e+00
5.702151075538e-01 1.900879688426e+00
5.707148574287e-01 1.899024305390e+00
5.712146073037e-01 1.897171962127e+00
5.717143571786e-01 1.895322651354e+00
5.722141070535e-01 1.893476365812e+00
5.727138569285e-01 1.891633098268e+00
5.732136068034e-01 1.889792841513e+00
5.737133566783e-01 1.887955588363e+00
5.742131065533e-01 1.886121331661e+00
5.747128564282e-01 1.884290064270e+00
5.752126063032e-01 1.882461779082e+00
5.757123561781e-01 1.880636469010e+00
5.762121060530e-01 1.878814126993e+00
5.767118559280e-01 1.876994745994e+00
5.772116058029e-01 1.875178319000e+00
5.777113556778e-01 1.873364839021e+00
5.782111055528e-01 1.871554299093e+00
5.787108554277e-01 1.869746692272e+00
5.792106053027e-01 1.867942011643e+00
5.797103551776e-01 1.866140250309e+00
5.802101050525e-01 1.864341401400e+00
5.807098549275e-01 1.862545458069e+00
5.812096048024e-01 1.860752413492e+00
5.817093546773e-01 1.858962260866e+00
5.822091045523e-01 1.857174993414e+00
5.827088544272e-01 1.855390604381e+00
5.832086043022e-01 1.853609087035e+00
5.837083541771e-01 1.851830434666e+00
5.842081040520e-01 1.850054640587e+00
5.847078539270e-01 1.848281698135e+00
5.852076038019e-01 1.846511600667e+00
5.857073536768e-01 1.844744341564e+00
5.862071035518e-01 1.842979914231e+00
5.867068534267e-01 1.841218312091e+00
5.872066033017e-01 1.839459528592e+00
5.877063531766e-01 1.837703557205e+00
5.882061030515e-01 1.835950391420e+00
5.887058529265e-01 1.834200024750e+00
5.892056028014e-01 1.832452450732e+00
5.897053526763e-01 1.830707662921e+00
5.902051025513e-01 1.828965654897e+00
5.907048524262e-01 1.827226420259e+00
5.912046023012e-01 1.825489952629e+00
5.917043521761e-01 1.823756245649e+00
5.922041020510e-01 1.822025292983e+00
5.927038519260e-01 1.820297088317e+00
5.932036018009e-01 1.818571625357e+00
5.937033516758e-01 1.816848897829e+00
5.942031015508e-01 1.815128899484e+00
5.947028514257e-01 1.813411624088e+00
5.952026013007e-01 1.811697065433e+00
5.957023511756e-01 1.809985217328e+00
5.962021010505e-01 1.808276073605e+00
5.967018509255e-01 1.806569628115e+00
5.972016008004e-01 1.804865874729e+00
5.977013506753e-01 1.803164807342e+00
5.982011005503e-01 1.801466419864e+00
5.987008504252e-01 1.799770706228e+00
5.992006003001e-01 1.798077660388e+00
5.997003501751e-01 1.796387276317e+00
6.002001000500e-01 1.794699548006e+00
6.006998499250e-01 1.793014469468e+00
6.011995997999e-01 1.791332034737e+00
6.016993496748e-01 1.789652237864e+00
6.021990995498e-01 1.787975072920e+00
6.026988494247e-01 1.786300533998e+00
6.031985992996e-01 1.784628615207e+00
6.036983491746e-01 1.782959310678e+00
6.041980990495e-01 1.781292614560e+00
6.046978489245e-01 1.779628521022e+00
6.051975987994e-01 1.777967024252e+00
6.056973486743e-01 1.776308118457e+00
6.061970985493e-01 1.774651797862e+00
6.066968484242e-01 1.772998056713e+00
6.071965982991e-01 1.771346889272e+00
6.076963481741e-01 1.769698289824e+00
6.081960980490e-01 1.768052252668e+00
6.086958479240e-01 1.766408772125e+00
6.091955977989e-01 1.764767842533e+00
6.096953476738e-01 1.763129458249e+00
6.101950975488e-01 1.761493613649e+00
6.106948474237e-01 1.759860303125e+00
6.111945972986e-01 1.758229521091e+00
6.116943471736e-01 1.756601261977e+00
6.121940970485e-01 1.754975520230e+00
6.126938469235e-01 1.753352290317e+00
6.131935967984e-01 1.751731566723e+00
6.136933466733e-01 1.750113343949e+00
6.141930965483e-01 1.748497616517e+00
6.146928464232e-01 1.746884378964e+00
6.151925962981e-01 1.745273625845e+00
6.156923461731e-01 1.743665351735e+00
6.161920960480e-01 1.742059551224e+00
6.166918459230e-01 1.740456218921e+00
6.171915957979e-01 1.738855349452e+00
6.176913456728e-01 1.737256937459e+00
6.181910955478e-01 1.735660977605e+00
6.186908454227e-01 1.734067464565e+00
6.191905952976e-01 1.732476393037e+00
6.196903451726e-01 1.730887757732e+00
6.201900950475e-01 1.729301553379e+00
6.206898449225e-01 1.727717774724e+00
6.211895947974e-01 1.726136416532e+00
6.216893446723e-01 1.724557473581e+00
6.221890945473e-01 1.722980940669e+00
6.226888444222e-01 1.721406812609e+00
6.231885942971e-01 1.719835084233e+00
6.236883441721e-01 1.718265750386e+00
6.241880940470e-01 1.716698805932e+00
6.246878439220e-01 1.715134245751e+00
6.251875937969e-01 1.713572064740e+00
6.256873436718e-01 1.712012257811e+00
6.261870935468e-01 1.710454819893e+00
6.266868434217e-01 1.708899745933e+00
6.271865932966e-01 1.707347030890e+00
6.276863431716e-01 1.705796669743e+00
6.281860930465e-01 1.704248657485e+00
6.286858429215e-01 1.702702989127e+00
6.291855927964e-01 1.701159659693e+00
6.296853426713e-01 1.699618664226e+00
6.301850925463e-01 1.698079997782e+00
6.306848424212e-01 1.696543655435e+00
6.311845922961e-01 1.695009632273e+00
6.316843421711e-01 1.693477923401e+00
6.321840920460e-01 1.691948523939e+00
6.326838419210e-01 1.690421429022e+00
6.331835917959e-01 1.688896633803e+00
6.336833416708e-01 1.687374133446e+00
6.341830915458e-01 1.685853923134e+00
6.346828414207e-01 1.684335998063e+00
6.351825912956e-01 1.682820353448e+00
6.356823411706e-01 1.681306984514e+00
6.361820910455e-01 1.679795886505e+00
6.366818409205e-01 1.678287054678e+00
6.371815907954e-01 1.676780484307e+00
6.376813406703e-01 1.675276170679e+00
6.381810905453e-01 1.673774109097e+00
6.386808404202e-01 1.672274294878e+00
6.391805902951e-01 1.670776723355e+00
6.396803401701e-01 1.669281389876e+00
6.401800900450e-01 1.667788289801e+00
6.406798399200e-01 1.666297418507e+00
6.411795897949e-01 1.664808771387e+00
6.416793396698e-01 1.663322343844e+00
6.421790895448e-01 1.661838131300e+00
6.426788394197e-01 1.660356129189e+00
6.431785892946e-01 1.658876332960e+00
6.436783391696e-01 1.657398738077e+00
6.441780890445e-01 1.655923340016e+00
6.446778389195e-01 1.654450134271e+00
6.451775887944e-01 1.652979116346e+00
6.456773386693e-01 1.651510281763e+00
6.461770885443e-01 1.650043626054e+00
6.466768384192e-01 1.648579144770e+00
6.471765882941e-01 1.647116833472e+00
6.476763381691e-01 1.645656687735e+00
6.481760880440e-01 1.644198703151e+00
6.486758379190e-01 1.642742875324e+00
6.491755877939e-01 1.641289199870e+00
6.496753376688e-01 1.639837672422e+00
6.501750875438e-01 1.638388288625e+00
6.506748374187e-01 1.636941044137e+00
6.511745872936e-01 1.635495934631e+00
6.516743371686e-01 1.634052955792e+00
6.521740870435e-01 1.632612103321e+00
6.526738369185e-01 1.631173372931e+00
6.531735867934e-01 1.629736760347e+00
6.536733366683e-01 1.628302261309e+00
6.541730865433e-01 1.626869871570e+00
6.546728364182e-01 1.625439586896e+00
6.551725862931e-01 1.624011403068e+00
6.556723361681e-01 1.622585315877e+00
6.561720860430e-01 1.621161321130e+00
6.566718359180e-01 1.619739414645e+00
6.571715857929e-01 1.618319592253e+00
6.576713356678e-01 1.616901849801e+00
6.581710855428e-01 1.615486183146e+00
6.586708354177e-01 1.614072588159e+00
6.591705852926e-01 1.612661060723e+00
6.596703351676e-01 1.611251596734e+00
6.601700850425e-01 1.609844192102e+00
6.606698349175e-01 1.608438842749e+00
6.611695847924e-01 1.607035544610e+00
6.616693346673e-01 1.605634293631e+00
6.621690845423e-01 1.604235085773e+00
6.626688344172e-01 1.602837917008e+00
6.631685842921e-01 1.601442783321e+00
6.636683341671e-01 1.600049680710e+00
6.641680840420e-01 1.598658605183e+00
6.646678339170e-01 1.597269552764e+00
6.651675837919e-01 1.595882519487e+00
6.656673336668e-01 1.594497501399e+00
6.661670835418e-01 1.593114494559e+00
6.666668334167e-01 1.591733495038e+00
6.671665832916e-01 1.590354498920e+00
6.676663331666e-01 1.588977502302e+00
6.681660830415e-01 1.587602501289e+00
6.686658329165e-01 1.586229492003e+00
6.691655827914e-01 1.584858470575e+00
6.696653326663e-01 1.583489433149e+00
6.701650825413e-01 1.582122375881e+00
6.706648324162e-01 1.580757294939e+00
6.711645822911e-01 1.579394186502e+00
6.716643321661e-01 1.578033046761e+00
6.721640820410e-01 1.576673871920e+00
6.726638319160e-01 1.575316658194e+00
6.731635817909e-01 1.573961401809e+00
6.736633316658e-01 1.572608099004e+00
6.741630815408e-01 1.571256746028e+00
6.746628314157e-01 1.569907339143e+00
6.751625812906e-01 1.568559874623e+00
6.756623311656e-01 1.567214348751e+00
6.761620810405e-01 1.565870757824e+00
6.766618309155e-01 1.564529098150e+00
6.771615807904e-01 1.563189366047e+00
6.776613306653e-01 1.561851557846e+00
6.781610805403e-01 1.560515669888e+00
6.786608304152e-01 1.559181698526e+00
6.791605802901e-01 1.557849640124e+00
6.796603301651e-01 1.556519491059e+00
6.801600800400e-01 1.555191247716e+00
6.806598299150e-01 1.553864906494e+00
6.811595797899e-01 1.552540463800e+00
6.816593296648e-01 1.551217916056e+00
6.821590795398e-01 1.549897259692e+00
6.826588294147e-01 1.548578491150e+00
6.831585792896e-01 1.547261606884e+00
6.836583291646e-01 1.545946603357e+00
6.841580790395e-01 1.544633477044e+00
6.846578289145e-01 1.543322224431e+00
6.851575787894e-01 1.542012842014e+00
6.856573286643e-01 1.540705326301e+00
6.861570785393e-01 1.539399673810e+00
6.866568284142e-01 1.538095881071e+00
6.871565782891e-01 1.536793944622e+00
6.876563281641e-01 1.535493861013e+00
6.881560780390e-01 1.534195626807e+00
6.886558279140e-01 1.532899238574e+00
6.891555777889e-01 1.531604692897e+00
6.896553276638e-01 1.530311986367e+00
6.901550775388e-01 1.529021115590e+00
6.906548274137e-01 1.527732077177e+00
6.911545772886e-01 1.526444867753e+00
6.916543271636e-01 1.525159483953e+00
6.921540770385e-01 1.523875922422e+00
6.926538269135e-01 1.522594179815e+00
6.931535767884e-01 1.521314252797e+00
6.936533266633e-01 1.520036138044e+00
6.941530765383e-01 1.518759832243e+00
6.946528264132e-01 1.517485332090e+00
6.951525762881e-01 1.516212634291e+00
6.956523261631e-01 1.514941735563e+00
6.961520760380e-01 1.513672632633e+00
6.966518259130e-01 1.512405322238e+00
6.971515757879e-01 1.511139801125e+00
6.976513256628e-01 1.509876066052e+00
6.981510755378e-01 1.508614113784e+00
6.986508254127e-01 1.507353941100e+00
6.991505752876e-01 1.506095544786e+00
6.996503251626e-01 1.504838921639e+00
7.001500750375e-01 1.503584068467e+00
7.006498249125e-01 1.502330982085e+00
7.011495747874e-01 1.501079659321e+00
7.016493246623e-01 1.499830097012e+00
7.021490745373e-01 1.498582292002e+00
7.026488244122e-01 1.497336241149e+00
7.031485742871e-01 1.496091941317e+00
7.036483241621e-01 1.494849389383e+00
7.041480740370e-01 1.493608582231e+00
7.046478239120e-01 1.492369516756e+00
7.051475737869e-01 1.491132189862e+00
7.056473236618e-01 1.489896598464e+00
7.061470735368e-01 1.488662739484e+00
7.066468234117e-01 1.487430609857e+00
7.071465732866e-01 1.486200206523e+00
7.076463231616e-01 1.484971526436e+00
7.081460730365e-01 1.483744566557e+00
7.086458229115e-01 1.482519323856e+00
7.091455727864e-01 1.481295795315e+00
7.096453226613e-01 1.480073977922e+00
7.101450725363e-01 1.478853868677e+00
7.106448224112e-01 1.477635464588e+00
7.111445722861e-01 1.476418762673e+00
7.116443221611e-01 1.475203759958e+00
7.121440720360e-01 1.473990453481e+00
7.126438219110e-01 1.472778840286e+00
7.131435717859e-01 1.471568917428e+00
7.136433216608e-01 1.470360681970e+00
7.141430715358e-01 1.469154130987e+00
7.146428214107e-01 1.467949261559e+00
7.151425712856e-01 1.466746070778e+00
7.156423211606e-01 1.465544555744e+00
7.161420710355e-01 1.464344713566e+00
7.166418209105e-01 1.463146541364e+00
7.171415707854e-01 1.461950036263e+00
7.176413206603e-01 1.460755195401e+00
7.181410705353e-01 1.459562015923e+00
7.186408204102e-01 1.458370494983e+00
7.191405702851e-01 1.457180629743e+00
7.196403201601e-01 1.455992417377e+00
7.201400700350e-01 1.454805855065e+00
7.206398199100e-01 1.453620939996e+00
7.211395697849e-01 1.452437669369e+00
7.216393196598e-01 1.451256040392e+00
7.221390695348e-01 1.450076050280e+00
7.226388194097e-01 1.448897696259e+00
7.231385692846e-01 1.447720975561e+00
7.236383191596e-01 1.446545885430e+00
7.241380690345e-01 1.445372423115e+00
7.246378189095e-01 1.444200585878e+00
7.251375687844e-01 1.443030370986e+00
7.256373186593e-01 1.441861775715e+00
7.261370685343e-01 1.440694797352e+00
7.266368184092e-01 1.439529433190e+00
7.271365682841e-01 1.438365680533e+00
7.276363181591e-01 1.437203536690e+00
7.281360680340e-01 1.436042998983e+00
7.286358179090e-01 1.434884064738e+00
7.291355677839e-01 1.433726731293e+00
7.296353176588e-01 1.432570995993e+00
7.301350675338e-01 1.431416856191e+00
7.306348174087e-01 1.430264309250e+00
7.311345672836e-01 1.429113352538e+00
7.316343171586e-01 1.427963983436e+00
7.321340670335e-01 1.426816199330e+00
7.326338169085e-01 1.425669997616e+00
7.331335667834e-01 1.424525375696e+00
7.336333166583e-01 1.423382330984e+00
7.341330665333e-01 1.422240860900e+00
7.346328164082e-01 1.421100962871e+00
7.351325662831e-01 1.419962634335e+00
7.356323161581e-01 1.418825872737e+00
7.361320660330e-01 1.417690675529e+00
7.366318159080e-01 1.416557040174e+00
7.371315657829e-01 1.415424964140e+00
7.376313156578e-01 1.414294444906e+00
7.381310655328e-01 1.413165479956e+00
7.386308154077e-01 1.412038066786e+00
7.391305652826e-01 1.410912202896e+00
7.396303151576e-01 1.409787885797e+00
7.401300650325e-01 1.408665113007e+00
7.406298149075e-01 1.407543882053e+00
7.411295647824e-01 1.406424190467e+00
7.416293146573e-01 1.405306035793e+00
7.421290645323e-01 1.404189415581e+00
7.426288144072e-01 1.403074327388e+00
7.431285642821e-01 1.401960768781e+00
7.436283141571e-01 1.400848737333e+00
7.441280640320e-01 1.399738230627e+00
7.446278139070e-01 1.398629246253e+00
7.451275637819e-01 1.397521781807e+00
7.456273136568e-01 1.396415834896e+00
7.461270635318e-01 1.395311403134e+00
7.466268134067e-01 1.394208484140e+00
7.471265632816e-01 1.393107075545e+00
7.476263131566e-01 1.392007174985e+00
7.481260630315e-01 1.390908780105e+00
7.486258129065e-01 1.389811888557e+00
7.491255627814e-01 1.388716498002e+00
7.496253126563e-01 1.387622606107e+00
7.501250625313e-01 1.386530210549e+00
7.506248124062e-01 1.385439309010e+00
7.511245622811e-01 1.384349899181e+00
7.516243121561e-01 1.383261978762e+00
7.521240620310e-01 1.382175545459e+00
7.526238119060e-01 1.381090596986e+00
7.531235617809e-01 1.380007131064e+00
7.536233116558e-01 1.378925145424e+00
7.541230615308e-01 1.377844637801e+00
7.546228114057e-01 1.376765605942e+00
7.551225612806e-01 1.375688047597e+00
7.556223111556e-01 1.374611960527e+00
7.561220610305e-01 1.373537342498e+00
7.566218109055e-01 1.372464191287e+00
7.571215607804e-01 1.371392504674e+00
7.576213106553e-01 1.370322280451e+00
7.581210605303e-01 1.369253516414e+00
7.586208104052e-01 1.368186210368e+00
7.591205602801e-01 1.367120360126e+00
7.596203101551e-01 1.366055963508e+00
7.601200600300e-01 1.364993018341e+00
7.606198099050e-01 1.363931522460e+00
7.611195597799e-01 1.362871473706e+00
7.616193096548e-01 1.361812869930e+00
7.621190595298e-01 1.360755708989e+00
7.626188094047e-01 1.359699988747e+00
7.631185592796e-01 1.358645707076e+00
7.636183091546e-01 1.357592861855e+00
7.641180590295e-01 1.356541450971e+00
7.646178089045e-01 1.355491472317e+00
7.651175587794e-01 1.354442923795e+00
7.656173086543e-01 1.353395803314e+00
7.661170585293e-01 1.352350108789e+00
7.666168084042e-01 1.351305838144e+00
7.671165582791e-01 1.350262989309e+00
7.676163081541e-01 1.349221560222e+00
7.681160580290e-01 1.348181548828e+00
7.686158079040e-01 1.347142953079e+00
7.691155577789e-01 1.346105770935e+00
7.696153076538e-01 1.345070000364e+00
7.701150575288e-01 1.344035639338e+00
7.706148074037e-01 1.343002685840e+00
7.711145572786e-01 1.341971137857e+00
7.716143071536e-01 1.340940993387e+00
7.721140570285e-01 1.339912250431e+00
7.726138069035e-01 1.338884907000e+00
7.731135567784e-01 1.337858961112e+00
7.736133066533e-01 1.336834410790e+00
7.741130565283e-01 1.335811254067e+00
7.746128064032e-01 1.334789488981e+00
7.751125562781e-01 1.333769113579e+00
7.756123061531e-01 1.332750125913e+00
7.761120560280e-01 1.331732524044e+00
7.766118059030e-01 1.330716306040e+00
7.771115557779e-01 1.329701469974e+00
7.776113056528e-01 1.328688013929e+00
7.781110555278e-01 1.327675935994e+00
7.786108054027e-01 1.326665234264e+00
7.791105552776e-01 1.325655906842e+00
7.796103051526e-01 1.324647951838e+00
7.801100550275e-01 1.323641367370e+00
7.806098049025e-01 1.322636151561e+00
7.811095547774e-01 1.321632302543e+00
7.816093046523e-01 1.320629818454e+00
7.821090545273e-01 1.319628697440e+00
7.826088044022e-01 1.318628937653e+00
7.831085542771e-01 1.317630537253e+00
7.836083041521e-01 1.316633494405e+00
7.841080540270e-01 1.315637807285e+00
7.846078039020e-01 1.314643474071e+00
7.851075537769e-01 1.313650492952e+00
7.856073036518e-01 1.312658862122e+00
7.861070535268e-01 1.311668579783e+00
7.866068034017e-01 1.310679644143e+00
7.871065532766e-01 1.309692053419e+00
7.876063031516e-01 1.308705805832e+00
7.881060530265e-01 1.307720899613e+00
7.886058029015e-01 1.306737332998e+00
7.891055527764e-01 1.305755104230e+00
7.896053026513e-01 1.304774211560e+00
7.901050525263e-01 1.303794653245e+00
7.906048024012e-01 1.302816427551e+00
7.911045522761e-01 1.301839532748e+00
7.916043021511e-01 1.300863967115e+00
7.921040520260e-01 1.299889728938e+00
7.926038019010e-01 1.298916816508e+00
7.931035517759e-01 1.297945228125e+00
7.936033016508e-01 1.296974962095e+00
7.941030515258e-01 1.296006016732e+00
7.946028014007e-01 1.295038390356e+00
7.951025512756e-01 1.294072081293e+00
7.956023011506e-01 1.293107087878e+00
7.961020510255e-01 1.292143408452e+00
7.966018009005e-01 1.291181041362e+00
7.971015507754e-01 1.290219984965e+00
7.976013006503e-01 1.289260237620e+00
7.981010505253e-01 1.288301797698e+00
7.986008004002e-01 1.287344663574e+00
7.991005502751e-01 1.286388833631e+00
7.996003001501e-01 1.285434306257e+00
8.001000500250e-01 1.284481079851e+00
8.005997998999e-01 1.283529152814e+00
8.010995497749e-01 1.282578523558e+00
8.015992996498e-01 1.281629190500e+00
8.020990495248e-01 1.280681152064e+00
8.025987993997e-01 1.279734406681e+00
8.030985492746e-01 1.278788952790e+00
8.035982991496e-01 1.277844788836e+00
8.040980490245e-01 1.276901913270e+00
8.045977988994e-01 1.275960324551e+00
8.050975487744e-01 1.275020021146e+00
8.055972986493e-01 1.274081001528e+00
8.060970485243e-01 1.273143264175e+00
8.065967983992e-01 1.272206807576e+00
8.070965482741e-01 1.271271630223e+00
8.075962981491e-01 1.270337730617e+00
8.080960480240e-01 1.269405107266e+00
8.085957978989e-01 1.268473758684e+00
8.090955477739e-01 1.267543683394e+00
8.095952976488e-01 1.266614879923e+00
8.100950475238e-01 1.265687346807e+00
8.105947973987e-01 1.264761082588e+00
8.110945472736e-01 1.263836085816e+00
8.115942971486e-01 1.262912355048e+00
8.120940470235e-01 1.261989888846e+00
8.125937968984e-01 1.261068685781e+00
8.130935467734e-01 1.260148744430e+00
8.135932966483e-01 1.259230063378e+00
8.140930465233e-01 1.258312641217e+00
8.145927963982e-01 1.257396476543e+00
8.150925462731e-01 1.256481567964e+00
8.155922961481e-01 1.255567914091e+00
8.160920460230e-01 1.254655513544e+00
8.165917958979e-01 1.253744364949e+00
8.170915457729e-01 1.252834466941e+00
8.175912956478e-01 1.251925818158e+00
8.180910455228e-01 1.251018417250e+00
8.185907953977e-01 1.250112262870e+00
8.190905452726e-01 1.249207353681e+00
8.195902951476e-01 1.248303688351e+00
8.200900450225e-01 1.247401265556e+00
8.205897948974e-01 1.246500083980e+00
8.210895447724e-01 1.245600142311e+00
8.215892946473e-01 1.244701439249e+00
8.220890445223e-01 1.243803973496e+00
8.225887943972e-01 1.242907743765e+00
8.230885442721e-01 1.242012748774e+00
8.235882941471e-01 1.241118987248e+00
8.240880440220e-01 1.240226457921e+00
8.245877938969e-01 1.239335159533e+00
8.250875437719e-01 1.238445090831e+00
8.255872936468e-01 1.237556250569e+00
8.260870435218e-01 1.236668637509e+00
8.265867933967e-01 1.235782250420e+00
8.270865432716e-01 1.234897088077e+00
8.275862931466e-01 1.234013149265e+00
8.280860430215e-01 1.233130432773e+00
8.285857928964e-01 1.232248937400e+00
8.290855427714e-01 1.231368661950e+00
8.295852926463e-01 1.230489605236e+00
8.300850425213e-01 1.229611766077e+00
8.305847923962e-01 1.228735143301e+00
8.310845422711e-01 1.227859735741e+00
8.315842921461e-01 1.226985542239e+00
8.320840420210e-01 1.226112561644e+00
8.325837918959e-01 1.225240792813e+00
8.330835417709e-01 1.224370234609e+00
8.335832916458e-01 1.223500885902e+00
8.340830415208e-01 1.222632745572e+00
8.345827913957e-01 1.221765812505e+00
8.350825412706e-01 1.220900085593e+00
8.355822911456e-01 1.220035563737e+00
8.360820410205e-01 1.219172245846e+00
8.365817908954e-01 1.218310130836e+00
8.370815407704e-01 1.217449217629e+00
8.375812906453e-01 1.216589505157e+00
8.380810405203e-01 1.215730992357e+00
8.385807903952e-01 1.214873678176e+00
8.390805402701e-01 1.214017561567e+00
8.395802901451e-01 1.213162641491e+00
8.400800400200e-01 1.212308916916e+00
8.405797898949e-01 1.211456386820e+00
8.410795397699e-01 1.210605050186e+00
8.415792896448e-01 1.209754906005e+00
8.420790395198e-01 1.208905953276e+00
8.425787893947e-01 1.208058191008e+00
8.430785392696e-01 1.207211618214e+00
8.435782891446e-01 1.206366233918e+00
8.440780390195e-01 1.205522037149e+00
8.445777888944e-01 1.204679026945e+00
8.450775387694e-01 1.203837202353e+00
8.455772886443e-01 1.202996562426e+00
8.460770385193e-01 1.202157106226e+00
8.465767883942e-01 1.201318832822e+00
8.470765382691e-01 1.200481741292e+00
8.475762881441e-01 1.199645830722e+00
8.480760380190e-01 1.198811100204e+00
8.485757878939e-01 1.197977548840e+00
8.490755377689e-01 1.197145175740e+00
8.495752876438e-01 1.196313980021e+00
8.500750375188e-01 1.195483960809e+00
8.505747873937e-01 1.194655117236e+00
8.510745372686e-01 1.193827448446e+00
8.515742871436e-01 1.193000953587e+00
8.520740370185e-01 1.192175631818e+00
8.525737868934e-01 1.191351482306e+00
8.530735367684e-01 1.190528504225e+00
8.535732866433e-01 1.189706696757e+00
8.540730365183e-01 1.188886059094e+00
8.545727863932e-01 1.188066590436e+00
8.550725362681e-01 1.187248289990e+00
8.555722861431e-01 1.186431156972e+00
8.560720360180e-01 1.185615190608e+00
8.565717858929e-01 1.184800390130e+00
8.570715357679e-01 1.183986754780e+00
8.575712856428e-01 1.183174283809e+00
8.580710355178e-01 1.182362976474e+00
8.585707853927e-01 1.181552832044e+00
8.590705352676e-01 1.180743849795e+00
8.595702851426e-01 1.179936029010e+00
8.600700350175e-01 1.179129368984e+00
8.605697848924e-01 1.178323869019e+00
8.610695347674e-01 1.177519528425e+00
8.615692846423e-01 1.176716346523e+00
8.620690345173e-01 1.175914322640e+00
8.625687843922e-01 1.175113456115e+00
8.630685342671e-01 1.174313746294e+00
8.635682841421e-01 1.173515192533e+00
8.640680340170e-01 1.172717794194e+00
8.645677838919e-01 1.171921550654e+00
8.650675337669e-01 1.171126461293e+00
8.655672836418e-01 1.170332525503e+00
8.660670335168e-01 1.169539742687e+00
8.665667833917e-01 1.168748112253e+00
8.670665332666e-01 1.167957633621e+00
8.675662831416e-01 1.167168306221e+00
8.680660330165e-01 1.166380129489e+00
8.685657828914e-01 1.165593102875e+00
8.690655327664e-01 1.164807225834e+00
8.695652826413e-01 1.164022497834e+00
8.700650325163e-01 1.163238918350e+00
8.705647823912e-01 1.162456486868e+00
8.710645322661e-01 1.161675202884e+00
8.715642821411e-01 1.160895065903e+00
8.720640320160e-01 1.160116075440e+00
8.725637818909e-01 1.159338231019e+00
8.730635317659e-01 1.158561532175e+00
8.735632816408e-01 1.157785978452e+00
8.740630315158e-01 1.157011569405e+00
8.745627813907e-01 1.156238304598e+00
8.750625312656e-01 1.155466183607e+00
8.755622811406e-01 1.154695206015e+00
8.760620310155e-01 1.153925371418e+00
8.765617808904e-01 1.153156679420e+00
8.770615307654e-01 1.152389129638e+00
8.775612806403e-01 1.151622721697e+00
8.780610305153e-01 1.150857455234e+00
8.785607803902e-01 1.150093329895e+00
8.790605302651e-01 1.149330345338e+00
8.795602801401e-01 1.148568501230e+00
8.800600300150e-01 1.147807797252e+00
8.805597798899e-01 1.147048233092e+00
8.810595297649e-01 1.146289808450e+00
8.815592796398e-01 1.145532523038e+00
8.820590295148e-01 1.144776376578e+00
8.825587793897e-01 1.144021368803e+00
8.830585292646e-01 1.143267499458e+00
8.835582791396e-01 1.142514768298e+00
8.840580290145e-01 1.141763175090e+00
8.845577788894e-01 1.141012719612e+00
8.850575287644e-01 1.140263401654e+00
8.855572786393e-01 1.139515221015e+00
8.860570285143e-01 1.138768177510e+00
8.865567783892e-01 1.138022270962e+00
8.870565282641e-01 1.137277501207e+00
8.875562781391e-01 1.136533868093e+00
8.880560280140e-01 1.135791371478e+00
8.885557778889e-01 1.135050011236e+00
8.890555277639e-01 1.134309787248e+00
8.895552776388e-01 1.133570699411e+00
8.900550275138e-01 1.132832747633e+00
8.905547773887e-01 1.132095931833e+00
8.910545272636e-01 1.131360251944e+00
8.915542771386e-01 1.130625707911e+00
8.920540270135e-01 1.129892299692e+00
8.925537768884e-01 1.129160027257e+00
8.930535267634e-01 1.128428890588e+00
8.935532766383e-01 1.127698889682e+00
8.940530265133e-01 1.126970024546e+00
8.945527763882e-01 1.126242295204e+00
8.950525262631e-01 1.125515701689e+00
8.955522761381e-01 1.124790244049e+00
8.960520260130e-01 1.124065922347e+00
8.965517758879e-01 1.123342736657e+00
8.970515257629e-01 1.122620687067e+00
8.975512756378e-01 1.121899773679e+00
8.980510255128e-01 1.121179996610e+00
8.985507753877e-01 1.120461355989e+00
8.990505252626e-01 1.119743851959e+00
8.995502751376e-01 1.119027484678e+00
9.000500250125e-01 1.118312254319e+00
9.005497748874e-01 1.117598161066e+00
9.010495247624e-01 1.116885205123e+00
9.015492746373e-01 1.116173386702e+00
9.020490245123e-01 1.115462706035e+00
9.025487743872e-01 1.114753163365e+00
9.030485242621e-01 1.114044758953e+00
9.035482741371e-01 1.113337493074e+00
9.040480240120e-01 1.112631366017e+00
9.045477738869e-01 1.111926378087e+00
9.050475237619e-01 1.111222529604e+00
9.055472736368e-01 1.110519820906e+00
9.060470235118e-01 1.109818252344e+00
9.065467733867e-01 1.109117824286e+00
9.070465232616e-01 1.108418537115e+00
9.075462731366e-01 1.107720391231e+00
9.080460230115e-01 1.107023387050e+00
9.085457728864e-01 1.106327525006e+00
9.090455227614e-01 1.105632805546e+00
9.095452726363e-01 1.104939229136e+00
9.100450225113e-01 1.104246796260e+00
9.105447723862e-01 1.103555507417e+00
9.110445222611e-01 1.102865363123e+00
9.115442721361e-01 1.102176363913e+00
9.120440220110e-01 1.101488510339e+00
9.125437718859e-01 1.100801802969e+00
9.130435217609e-01 1.100116242392e+00
9.135432716358e-01 1.099431829211e+00
9.140430215108e-01 1.098748564050e+00
9.145427713857e-01 1.098066447551e+00
9.150425212606e-01 1.097385480374e+00
9.155422711356e-01 1.096705663197e+00
9.160420210105e-01 1.096026996719e+00
9.165417708854e-01 1.095349481655e+00
9.170415207604e-01 1.094673118743e+00
9.175412706353e-01 1.093997908736e+00
9.180410205103e-01 1.093323852410e+00
9.185407703852e-01 1.092650950560e+00
9.190405202601e-01 1.091979204001e+00
9.195402701351e-01 1.091308613567e+00
9.200400200100e-01 1.090639180113e+00
9.205397698849e-01 1.089970904517e+00
9.210395197599e-01 1.089303787673e+00
9.215392696348e-01 1.088637830501e+00
9.220390195098e-01 1.087973033940e+00
9.225387693847e-01 1.087309398949e+00
9.230385192596e-01 1.086646926511e+00
9.235382691346e-01 1.085985617630e+00
9.240380190095e-01 1.085325473332e+00
9.245377688844e-01 1.084666494666e+00
9.250375187594e-01 1.084008682703e+00
9.255372686343e-01 1.083352038537e+00
9.260370185093e-01 1.082696563285e+00
9.265367683842e-01 1.082042258087e+00
9.270365182591e-01 1.081389124108e+00
9.275362681341e-01 1.080737162535e+00
9.280360180090e-01 1.080086374581e+00
9.285357678839e-01 1.079436761480e+00
9.290355177589e-01 1.078788324494e+00
9.295352676338e-01 1.078141064909e+00
9.300350175088e-01 1.077494984036e+00
9.305347673837e-01 1.076850083210e+00
9.310345172586e-01 1.076206363794e+00
9.315342671336e-01 1.075563827175e+00
9.320340170085e-01 1.074922474767e+00
9.325337668834e-01 1.074282308011e+00
9.330335167584e-01 1.073643328375e+00
9.335332666333e-01 1.073005537352e+00
9.340330165083e-01 1.072368936466e+00
9.345327663832e-01 1.071733527265e+00
9.350325162581e-01 1.071099311328e+00
9.355322661331e-01 1.070466290261e+00
9.360320160080e-01 1.069834465698e+00
9.365317658829e-01 1.069203839304e+00
9.370315157579e-01 1.068574412771e+00
9.375312656328e-01 1.067946187824e+00
9.380310155078e-01 1.067319166214e+00
9.385307653827e-01 1.066693349724e+00
9.390305152576e-01 1.066068740170e+00
9.395302651326e-01 1.065445339396e+00
9.400300150075e-01 1.064823149279e+00
9.405297648824e-01 1.064202171727e+00
9.410295147574e-01 1.063582408680e+00
9.415292646323e-01 1.062963862111e+00
9.420290145073e-01 1.062346534027e+00
9.425287643822e-01 1.061730426466e+00
9.430285142571e-01 1.061115541502e+00
9.435282641321e-01 1.060501881242e+00
9.440280140070e-01 1.059889447827e+00
9.445277638819e-01 1.059278243433e+00
9.450275137569e-01 1.058668270273e+00
9.455272636318e-01 1.058059530594e+00
9.460270135068e-01 1.057452026679e+00
9.465267633817e-01 1.056845760849e+00
9.470265132566e-01 1.056240735461e+00
9.475262631316e-01 1.055636952909e+00
9.480260130065e-01 1.055034415627e+00
9.485257628814e-01 1.054433126086e+00
9.490255127564e-01 1.053833086794e+00
9.495252626313e-01 1.053234300302e+00
9.500250125063e-01 1.052636769199e+00
9.505247623812e-01 1.052040496114e+00
9.510245122561e-01 1.051445483716e+00
9.515242621311e-01 1.050851734717e+00
9.520240120060e-01 1.050259251871e+00
9.525237618809e-01 1.049668037971e+00
9.530235117559e-01 1.049078095857e+00
9.535232616308e-01 1.048489428410e+00
9.540230115058e-01 1.047902038555e+00
9.545227613807e-01 1.047315929261e+00
9.550225112556e-01 1.046731103543e+00
9.555222611306e-01 1.046147564461e+00
9.560220110055e-01 1.045565315121e+00
9.565217608804e-01 1.044984358675e+00
9.570215107554e-01 1.044404698323e+00
9.575212606303e-01 1.043826337313e+00
9.580210105053e-01 1.043249278940e+00
9.585207603802e-01 1.042673526550e+00
9.590205102551e-01 1.042099083535e+00
9.595202601301e-01 1.041525953342e+00
9.600200100050e-01 1.040954139465e+00
9.605197598799e-01 1.040383645450e+00
9.610195097549e-01 1.039814474897e+00
9.615192596298e-01 1.039246631457e+00
9.620190095048e-01 1.038680118834e+00
9.625187593797e-01 1.038114940788e+00
9.630185092546e-01 1.037551101132e+00
9.635182591296e-01 1.036988603734e+00
9.640180090045e-01 1.036427452520e+00
9.645177588794e-01 1.035867651471e+00
9.650175087544e-01 1.035309204626e+00
9.655172586293e-01 1.034752116083e+00
9.660170085043e-01 1.034196389998e+00
9.665167583792e-01 1.033642030587e+00
9.670165082541e-01 1.033089042126e+00
9.675162581291e-01 1.032537428952e+00
9.680160080040e-01 1.031987195465e+00
9.685157578789e-01 1.031438346128e+00
9.690155077539e-01 1.030890885465e+00
9.695152576288e-01 1.030344818066e+00
9.700150075038e-01 1.029800148587e+00
9.705147573787e-01 1.029256881748e+00
9.710145072536e-01 1.028715022337e+00
9.715142571286e-01 1.028174575208e+00
9.720140070035e-01 1.027635545286e+00
9.725137568784e-01 1.027097937562e+00
9.730135067534e-01 1.026561757100e+00
9.735132566283e-01 1.026027009034e+00
9.740130065033e-01 1.025493698570e+00
9.745127563782e-01 1.024961830985e+00
9.750125062531e-01 1.024431411633e+00
9.755122561281e-01 1.023902445939e+00
9.760120060030e-01 1.023374939406e+00
9.765117558779e-01 1.022848897614e+00
9.770115057529e-01 1.022324326218e+00
9.775112556278e-01 1.021801230953e+00
9.780110055028e-01 1.021279617633e+00
9.785107553777e-01 1.020759492152e+00
9.790105052526e-01 1.020240860487e+00
9.795102551276e-01 1.019723728695e+00
9.800100050025e-01 1.019208102917e+00
9.805097548774e-01 1.018693989381e+00
9.810095047524e-01 1.018181394397e+00
9.815092546273e-01 1.017670324363e+00
9.820090045023e-01 1.017160785764e+00
9.825087543772e-01 1.016652785176e+00
9.830085042521e-01 1.016146329261e+00
9.835082541271e-01 1.015641424775e+00
9.840080040020e-01 1.015138078565e+00
9.845077538769e-01 1.014636297571e+00
9.850075037519e-01 1.014136088827e+00
9.855072536268e-01 1.013637459462e+00
9.860070035018e-01 1.013140416704e+00
9.865067533767e-01 1.012644967876e+00
9.870065032516e-01 1.012151120401e+00
9.875062531266e-01 1.011658881803e+00
9.880060030015e-01 1.011168259706e+00
9.885057528764e-01 1.010679261838e+00
9.890055027514e-01 1.010191896030e+00
9.895052526263e-01 1.009706170218e+00
9.900050025013e-01 1.009222092445e+00
9.905047523762e-01 1.008739670861e+00
9.910045022511e-01 1.008258913727e+00
9.915042521261e-01 1.007779829412e+00
9.920040020010e-01 1.007302426397e+00
9.925037518759e-01 1.006826713277e+00
9.930035017509e-01 1.006352698760e+00
9.935032516258e-01 1.005880391672e+00
9.940030015008e-01 1.005409800954e+00
9.945027513757e-01 1.004940935666e+00
9.950025012506e-01 1.004473804988e+00
9.955022511256e-01 1.004008418221e+00
9.960020010005e-01 1.003544784790e+00
9.965017508754e-01 1.003082914244e+00
9.970015007504e-01 1.002622816255e+00
9.975012506253e-01 1.002164500625e+00
9.980010005002e-01 1.001707977285e+00
9.985007503752e-01 1.001253256293e+00
9.990005002501e-01 1.000800347843e+00
9.995002501251e-01 1.000349262258e+00
1.000000000000e+00 9.999000099990e-01

